Towards a Systematic Engineering of Industrial Domain-Specific Language

Domain-Specific Languages (DSLs) help practitioners in contributing solutions to challenges of specific domains. The efficient development of user-friendly DSLs suitable for industrial practitioners with little expertise in modelling still is challenging. For such practitioners, who often do not model on a daily basis, there is a need to foster reduction of repetitive modelling tasks and providing simplified visual representations of DSL parts. For industrial language engineers, there is no methodical support for providing such guidelines or documentation as part of reusable language modules. Previous research either addresses the reuse of languages or guidelines for modelling. For the efficient industrial deployment of DSLs, their combination is essential: the efficient engineering of DSLs from reusable modules that feature integrated documentation and guidelines for industrial practitioners. To solve these challenges, we propose a systematic approach for the industrial engineering of DSLs based on the concept of reusable DSL Building Blocks, which rests on several years of experience in the industrial engineering of DSLs and their deployment to various organizations. We investigated our approach via focus group methods consisting of five participants from industry and research qualitatively. Ultimately, DSL Building Blocks support industrial language engineers in developing better usable DSLs and industrial practitioners in more efficiently achieving their modelling.

==> images/icons/backup.txt <==
eyIxIjp7IklEIjoxLCJuYW1lIjoiTXljb2xsZWN0aW9uIiwiYm9va21hcmtfaWQiOjEyODk2MDQxLCJjcmVhdGVkIjoxNjAwMjc5MjczLCJ1cGRhdGVkIjoxNjEwNDY2MzMxLCJhY3RpdmUiOjEsInNvdXJjZSI6InJlbW90ZSIsIm9yZGVyIjowLCJjb2xvciI6IjAwMDAwMCIsInN0YXR1cyI6MX0sIjEyODk2MDQxIjpbeyJpZCI6MTQ5MzQ1LCJuYW1lIjoiZmlsZSIsImNvbG9yIjoiIzAwMDAwMCIsInByZW1pdW0iOiIwIiwic29ydCI6MX0seyJpZCI6MTc4ODY0NywibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoyfSx7ImlkIjoyODkyMDIxLCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiIzAwMDAwMCIsInByZW1pdW0iOiIwIiwic29ydCI6M30seyJpZCI6NDY1MTgzLCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiI1hYWFhYWCIsInByZW1pdW0iOiIwIiwic29ydCI6NH0seyJpZCI6MjkwNTA5NiwibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjV9LHsiaWQiOjEyNDU5MzIsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0Ijo2fSx7ImlkIjoxNTA3MjY4LCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiI1hYWFhYWCIsInByZW1pdW0iOiIwIiwic29ydCI6N30seyJpZCI6MzQ0MDQzNCwibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjh9LHsiaWQiOjYxOTA3NywibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjl9LHsiaWQiOjEwNzQ2NDQsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxMH0seyJpZCI6NjE5MTk4LCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiI1hYWFhYWCIsInByZW1pdW0iOiIwIiwic29ydCI6MTF9LHsiaWQiOjc4ODI3NSwibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjEyfSx7ImlkIjo2MTg5NTYsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjMDAwMDAwIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxM30seyJpZCI6MTc4ODU1NCwibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjMDAwMDAwIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxNH0seyJpZCI6MjkxNjI3OCwibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxNX0seyJpZCI6MjkxNjMyMywibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjMDAwMDAwIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxNn0seyJpZCI6Nzg4MzU3LCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiIzAwMDAwMCIsInByZW1pdW0iOiIwIiwic29ydCI6MTd9LHsiaWQiOjEyNDYwOTQsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxOH1dfQ==

==> images/icons/traffic_light_icons/backup.txt <==
eyIxIjp7IklEIjoxLCJuYW1lIjoiTXljb2xsZWN0aW9uIiwiYm9va21hcmtfaWQiOjEyODk2MDQxLCJjcmVhdGVkIjoxNjAwMjc5MjczLCJ1cGRhdGVkIjoxNjEwNDY2MzMxLCJhY3RpdmUiOjEsInNvdXJjZSI6InJlbW90ZSIsIm9yZGVyIjowLCJjb2xvciI6IjAwMDAwMCIsInN0YXR1cyI6MX0sIjEyODk2MDQxIjpbeyJpZCI6MTQ5MzQ1LCJuYW1lIjoiZmlsZSIsImNvbG9yIjoiIzAwMDAwMCIsInByZW1pdW0iOiIwIiwic29ydCI6MX0seyJpZCI6MTc4ODY0NywibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoyfSx7ImlkIjoyODkyMDIxLCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiIzAwMDAwMCIsInByZW1pdW0iOiIwIiwic29ydCI6M30seyJpZCI6NDY1MTgzLCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiI1hYWFhYWCIsInByZW1pdW0iOiIwIiwic29ydCI6NH0seyJpZCI6MjkwNTA5NiwibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjV9LHsiaWQiOjEyNDU5MzIsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0Ijo2fSx7ImlkIjoxNTA3MjY4LCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiI1hYWFhYWCIsInByZW1pdW0iOiIwIiwic29ydCI6N30seyJpZCI6MzQ0MDQzNCwibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjh9LHsiaWQiOjYxOTA3NywibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjl9LHsiaWQiOjEwNzQ2NDQsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxMH0seyJpZCI6NjE5MTk4LCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiI1hYWFhYWCIsInByZW1pdW0iOiIwIiwic29ydCI6MTF9LHsiaWQiOjc4ODI3NSwibmFtZSI6InRyYWZmaWMtbGlnaHQiLCJjb2xvciI6IiNYWFhYWFgiLCJwcmVtaXVtIjoiMCIsInNvcnQiOjEyfSx7ImlkIjo2MTg5NTYsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjMDAwMDAwIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxM30seyJpZCI6MTc4ODU1NCwibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjMDAwMDAwIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxNH0seyJpZCI6MjkxNjI3OCwibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxNX0seyJpZCI6MjkxNjMyMywibmFtZSI6InRyYWZmaWMtbGlnaHRzIiwiY29sb3IiOiIjMDAwMDAwIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxNn0seyJpZCI6Nzg4MzU3LCJuYW1lIjoidHJhZmZpYy1saWdodCIsImNvbG9yIjoiIzAwMDAwMCIsInByZW1pdW0iOiIwIiwic29ydCI6MTd9LHsiaWQiOjEyNDYwOTQsIm5hbWUiOiJ0cmFmZmljLWxpZ2h0IiwiY29sb3IiOiIjWFhYWFhYIiwicHJlbWl1bSI6IjAiLCJzb3J0IjoxOH1dfQ==
